On the Impact of Fluid Structure Interaction in Blood Flow Simulations: Stenotic Coronary Artery Benchmark

We study the impact of using fluid-structure interactions (FSI) to simulate blood flow in a large stenosed artery. We compare typical flow configurations using Navier-Stokes in a rigid geometry setting to a fully coupled FSI model. The relevance of vascular elasticity is investigated with respect to several questions of clinical importance. Namely, we study the effect of using FSI on the wall shear stress distribution, on the Fractional Flow Reserve and on the damping effect of a stenosis on the pressure amplitude during the pulsatory cycle. The coupled problem is described in a monolithic variational formulation based on Arbitrary Lagrangian Eulerian (ALE) coordinates. For comparison, we perform pure Navier-Stokes simulations on a prestressed geometry to give a good matching of both configurations. A series of numerical simulations that cover important hemodynamical factors are presented and discussed.

==> results/pressure.dat <==
time	pacfsi	pdcfsi	panssfsi	pdnssfsi	passfsi	pdssfsi	pacns	pdcns	panssns	pdnssns	passns	pdssns
0.0000e+00	8.0344e+01	7.9722e+01	8.1172e+01	7.9635e+01	8.1172e+01	7.9633e+01	8.0734e+01	7.9763e+01	8.1252e+01	7.9751e+01	8.1260e+01	7.9753e+01
1.0000e-02	8.0558e+01	7.9770e+01	8.1388e+01	7.9685e+01	8.1388e+01	7.9686e+01	8.0794e+01	7.9804e+01	8.1293e+01	7.9789e+01	8.1299e+01	7.9793e+01
2.0000e-02	8.1356e+01	8.0353e+01	8.2248e+01	8.0277e+01	8.2248e+01	8.0278e+01	8.1467e+01	8.0387e+01	8.1964e+01	8.0375e+01	8.1967e+01	8.0375e+01
3.0000e-02	8.2788e+01	8.1541e+01	8.3783e+01	8.1468e+01	8.3783e+01	8.1469e+01	8.2826e+01	8.1584e+01	8.3337e+01	8.1569e+01	8.3343e+01	8.1575e+01
4.0000e-02	8.4829e+01	8.3338e+01	8.5976e+01	8.3260e+01	8.5976e+01	8.3262e+01	8.4879e+01	8.3409e+01	8.5425e+01	8.3390e+01	8.5429e+01	8.3397e+01
5.0000e-02	8.7378e+01	8.5675e+01	8.8732e+01	8.5581e+01	8.8732e+01	8.5584e+01	8.7538e+01	8.5788e+01	8.8145e+01	8.5764e+01	8.8151e+01	8.5770e+01
6.0000e-02	9.0279e+01	8.8419e+01	9.1887e+01	8.8295e+01	9.1887e+01	8.8297e+01	9.0664e+01	8.8587e+01	9.1358e+01	8.8556e+01	9.1367e+01	8.8566e+01
7.0000e-02	9.3336e+01	9.1391e+01	9.5236e+01	9.1216e+01	9.5236e+01	9.1217e+01	9.4076e+01	9.1630e+01	9.4878e+01	9.1591e+01	9.4897e+01	9.1603e+01
8.0000e-02	9.6358e+01	9.4398e+01	9.8569e+01	9.4139e+01	9.8569e+01	9.4135e+01	9.7582e+01	9.4709e+01	9.8517e+01	9.4676e+01	9.8553e+01	9.4695e+01
9.0000e-02	9.9182e+01	9.7264e+01	1.0171e+02	9.6883e+01	1.0171e+02	9.6874e+01	1.0101e+02	9.7643e+01	1.0210e+02	9.7643e+01	1.0216e+02	9.7671e+01
1.0000e-01	1.0169e+02	9.9849e+01	1.0453e+02	9.9320e+01	1.0453e+02	9.9306e+01	1.0422e+02	1.0029e+02	1.0548e+02	1.0036e+02	1.0555e+02	1.0040e+02
1.1000e-01	1.0382e+02	1.0207e+02	1.0695e+02	1.0139e+02	1.0695e+02	1.0137e+02	1.0712e+02	1.0257e+02	1.0853e+02	1.0275e+02	1.0860e+02	1.0279e+02
1.2000e-01	1.0556e+02	1.0390e+02	1.0896e+02	1.0315e+02	1.0896e+02	1.0312e+02	1.0964e+02	1.0451e+02	1.1118e+02	1.0476e+02	1.1124e+02	1.0480e+02
1.3000e-01	1.0694e+02	1.0535e+02	1.1053e+02	1.0509e+02	1.1053e+02	1.0504e+02	1.1178e+02	1.0614e+02	1.1339e+02	1.0640e+02	1.1345e+02	1.0645e+02
1.4000e-01	1.0800e+02	1.0648e+02	1.1148e+02	1.0638e+02	1.1148e+02	1.0633e+02	1.1348e+02	1.0746e+02	1.1546e+02	1.0796e+02	1.1528e+02	1.0779e+02
1.5000e-01	1.0883e+02	1.0734e+02	1.1266e+02	1.0690e+02	1.1266e+02	1.0684e+02	1.1476e+02	1.0844e+02	1.1674e+02	1.0885e+02	1.1674e+02	1.0884e+02
1.6000e-01	1.0946e+02	1.0801e+02	1.1324e+02	1.0774e+02	1.1324e+02	1.0787e+02	1.1572e+02	1.0917e+02	1.1785e+02	1.0970e+02	1.1784e+02	1.0967e+02
1.7000e-01	1.0999e+02	1.0855e+02	1.1362e+02	1.0892e+02	1.1362e+02	1.0889e+02	1.1648e+02	1.0975e+02	1.1882e+02	1.1052e+02	1.1869e+02	1.1034e+02
1.8000e-01	1.1043e+02	1.0900e+02	1.1441e+02	1.0915e+02	1.1441e+02	1.0910e+02	1.1708e+02	1.1020e+02	1.1942e+02	1.1100e+02	1.1937e+02	1.1090e+02
1.9000e-01	1.1079e+02	1.0937e+02	1.1490e+02	1.0915e+02	1.1490e+02	1.0905e+02	1.1759e+02	1.1058e+02	1.1993e+02	1.1140e+02	1.1994e+02	1.1133e+02
2.0000e-01	1.1105e+02	1.0966e+02	1.1532e+02	1.0897e+02	1.1532e+02	1.0889e+02	1.1798e+02	1.1088e+02	1.2007e+02	1.1148e+02	1.2039e+02	1.1167e+02
2.1000e-01	1.1122e+02	1.0985e+02	1.1543e+02	1.0838e+02	1.1543e+02	1.0836e+02	1.1825e+02	1.1108e+02	1.2046e+02	1.1180e+02	1.2071e+02	1.1191e+02
2.2000e-01	1.1129e+02	1.0995e+02	1.1514e+02	1.0809e+02	1.1514e+02	1.0809e+02	1.1840e+02	1.1118e+02	1.2075e+02	1.1204e+02	1.2088e+02	1.1203e+02
2.3000e-01	1.1129e+02	1.0996e+02	1.1530e+02	1.0877e+02	1.1530e+02	1.0877e+02	1.1844e+02	1.1119e+02	1.2083e+02	1.1210e+02	1.2084e+02	1.1197e+02
2.4000e-01	1.1126e+02	1.0994e+02	1.1493e+02	1.0850e+02	1.1493e+02	1.0842e+02	1.1841e+02	1.1116e+02	1.2053e+02	1.1180e+02	1.2086e+02	1.1197e+02
2.5000e-01	1.1125e+02	1.0991e+02	1.1472e+02	1.0838e+02	1.1472e+02	1.0827e+02	1.1838e+02	1.1113e+02	1.2059e+02	1.1188e+02	1.2105e+02	1.1216e+02
2.6000e-01	1.1129e+02	1.0993e+02	1.1515e+02	1.0988e+02	1.1515e+02	1.0996e+02	1.1838e+02	1.1114e+02	1.2065e+02	1.1193e+02	1.2112e+02	1.1224e+02
2.7000e-01	1.1142e+02	1.1003e+02	1.1535e+02	1.0894e+02	1.1535e+02	1.0909e+02	1.1848e+02	1.1123e+02	1.2079e+02	1.1206e+02	1.2114e+02	1.1226e+02
2.8000e-01	1.1164e+02	1.1022e+02	1.1542e+02	1.0930e+02	1.1542e+02	1.0938e+02	1.1872e+02	1.1144e+02	1.2075e+02	1.1199e+02	1.2135e+02	1.1244e+02
2.9000e-01	1.1192e+02	1.1049e+02	1.1604e+02	1.0934e+02	1.1604e+02	1.0917e+02	1.1905e+02	1.1171e+02	1.2157e+02	1.1275e+02	1.2150e+02	1.1252e+02
3.0000e-01	1.1220e+02	1.1078e+02	1.1649e+02	1.1001e+02	1.1649e+02	1.0986e+02	1.1944e+02	1.1203e+02	1.2183e+02	1.1292e+02	1.2202e+02	1.1296e+02
3.1000e-01	1.1241e+02	1.1102e+02	1.1695e+02	1.1012e+02	1.1695e+02	1.1006e+02	1.1978e+02	1.1230e+02	1.2203e+02	1.1305e+02	1.2240e+02	1.1325e+02
3.2000e-01	1.1245e+02	1.1112e+02	1.1689e+02	1.1007e+02	1.1689e+02	1.0990e+02	1.1998e+02	1.1243e+02	1.2218e+02	1.1313e+02	1.2236e+02	1.1315e+02
3.3000e-01	1.1226e+02	1.1100e+02	1.1579e+02	1.0952e+02	1.1579e+02	1.0947e+02	1.1989e+02	1.1233e+02	1.2223e+02	1.1315e+02	1.2257e+02	1.1334e+02
3.4000e-01	1.1178e+02	1.1062e+02	1.1550e+02	1.0927e+02	1.1550e+02	1.0908e+02	1.1947e+02	1.1195e+02	1.2190e+02	1.1287e+02	1.2207e+02	1.1289e+02
3.5000e-01	1.1101e+02	1.0994e+02	1.1457e+02	1.0963e+02	1.1457e+02	1.0972e+02	1.1865e+02	1.1124e+02	1.2102e+02	1.1211e+02	1.2128e+02	1.1224e+02
3.6000e-01	1.1000e+02	1.0899e+02	1.1348e+02	1.0727e+02	1.1348e+02	1.0730e+02	1.1745e+02	1.1024e+02	1.1955e+02	1.1086e+02	1.2003e+02	1.1121e+02
3.7000e-01	1.0881e+02	1.0785e+02	1.1219e+02	1.0635e+02	1.1219e+02	1.0632e+02	1.1598e+02	1.0903e+02	1.1842e+02	1.1002e+02	1.1849e+02	1.0996e+02
3.8000e-01	1.0756e+02	1.0661e+02	1.1089e+02	1.0650e+02	1.1089e+02	1.0671e+02	1.1432e+02	1.0769e+02	1.1661e+02	1.0855e+02	1.1677e+02	1.0858e+02
3.9000e-01	1.0635e+02	1.0539e+02	1.0957e+02	1.0426e+02	1.0957e+02	1.0434e+02	1.1266e+02	1.0636e+02	1.1476e+02	1.0706e+02	1.1488e+02	1.0704e+02
4.0000e-01	1.0530e+02	1.0429e+02	1.0827e+02	1.0255e+02	1.0827e+02	1.0253e+02	1.1115e+02	1.0516e+02	1.1318e+02	1.0582e+02	1.1339e+02	1.0590e+02
4.1000e-01	1.0448e+02	1.0340e+02	1.0748e+02	1.0354e+02	1.0748e+02	1.0353e+02	1.0990e+02	1.0419e+02	1.1208e+02	1.0499e+02	1.1199e+02	1.0481e+02
4.2000e-01	1.0392e+02	1.0277e+02	1.0699e+02	1.0201e+02	1.0699e+02	1.0207e+02	1.0901e+02	1.0351e+02	1.1081e+02	1.0392e+02	1.1100e+02	1.0405e+02
4.3000e-01	1.0361e+02	1.0240e+02	1.0630e+02	1.0089e+02	1.0630e+02	1.0080e+02	1.0847e+02	1.0312e+02	1.1016e+02	1.0340e+02	1.1041e+02	1.0364e+02
4.4000e-01	1.0351e+02	1.0226e+02	1.0630e+02	1.0136e+02	1.0630e+02	1.0127e+02	1.0824e+02	1.0297e+02	1.1009e+02	1.0340e+02	1.1016e+02	1.0347e+02
4.5000e-01	1.0355e+02	1.0227e+02	1.0654e+02	1.0189e+02	1.0654e+02	1.0180e+02	1.0822e+02	1.0299e+02	1.1014e+02	1.0350e+02	1.1022e+02	1.0357e+02
4.6000e-01	1.0363e+02	1.0236e+02	1.0673e+02	1.0099e+02	1.0673e+02	1.0101e+02	1.0832e+02	1.0309e+02	1.0986e+02	1.0323e+02	1.1028e+02	1.0363e+02
4.7000e-01	1.0369e+02	1.0243e+02	1.0646e+02	1.0117e+02	1.0646e+02	1.0118e+02	1.0842e+02	1.0318e+02	1.1023e+02	1.0357e+02	1.1032e+02	1.0365e+02
4.8000e-01	1.0367e+02	1.0245e+02	1.0633e+02	1.0109e+02	1.0633e+02	1.0108e+02	1.0847e+02	1.0321e+02	1.1047e+02	1.0379e+02	1.1030e+02	1.0360e+02
4.9000e-01	1.0355e+02	1.0236e+02	1.0679e+02	1.0217e+02	1.0679e+02	1.0229e+02	1.0839e+02	1.0313e+02	1.1026e+02	1.0358e+02	1.1013e+02	1.0343e+02
5.0000e-01	1.0334e+02	1.0218e+02	1.0588e+02	1.0138e+02	1.0588e+02	1.0139e+02	1.0818e+02	1.0296e+02	1.1000e+02	1.0335e+02	1.0996e+02	1.0330e+02
5.1000e-01	1.0306e+02	1.0191e+02	1.0584e+02	1.0137e+02	1.0584e+02	1.0134e+02	1.0786e+02	1.0268e+02	1.0982e+02	1.0322e+02	1.0974e+02	1.0313e+02
5.2000e-01	1.0276e+02	1.0162e+02	1.0592e+02	1.0128e+02	1.0592e+02	1.0123e+02	1.0748e+02	1.0237e+02	1.0956e+02	1.0304e+02	1.0939e+02	1.0285e+02
5.3000e-01	1.0246e+02	1.0132e+02	1.0558e+02	1.0103e+02	1.0558e+02	1.0102e+02	1.0710e+02	1.0205e+02	1.0896e+02	1.0252e+02	1.0894e+02	1.0249e+02
5.4000e-01	1.0221e+02	1.0106e+02	1.0484e+02	9.9761e+01	1.0484e+02	9.9730e+01	1.0674e+02	1.0177e+02	1.0837e+02	1.0201e+02	1.0848e+02	1.0211e+02
5.5000e-01	1.0200e+02	1.0084e+02	1.0470e+02	9.9494e+01	1.0470e+02	9.9420e+01	1.0644e+02	1.0153e+02	1.0835e+02	1.0207e+02	1.0812e+02	1.0183e+02
5.6000e-01	1.0183e+02	1.0066e+02	1.0486e+02	1.0044e+02	1.0486e+02	1.0044e+02	1.0620e+02	1.0134e+02	1.0789e+02	1.0167e+02	1.0788e+02	1.0164e+02
5.7000e-01	1.0166e+02	1.0050e+02	1.0441e+02	1.0041e+02	1.0441e+02	1.0044e+02	1.0598e+02	1.0117e+02	1.0766e+02	1.0150e+02	1.0776e+02	1.0158e+02
5.8000e-01	1.0147e+02	1.0033e+02	1.0392e+02	9.9281e+01	1.0392e+02	9.9290e+01	1.0576e+02	1.0099e+02	1.0730e+02	1.0119e+02	1.0755e+02	1.0142e+02
5.9000e-01	1.0123e+02	1.0011e+02	1.0416e+02	9.9370e+01	1.0416e+02	9.9270e+01	1.0549e+02	1.0077e+02	1.0718e+02	1.0111e+02	1.0722e+02	1.0114e+02
6.0000e-01	1.0093e+02	9.9833e+01	1.0370e+02	9.9197e+01	1.0370e+02	9.9130e+01	1.0515e+02	1.0048e+02	1.0681e+02	1.0081e+02	1.0674e+02	1.0073e+02
6.1000e-01	1.0057e+02	9.9491e+01	1.0348e+02	9.9164e+01	1.0348e+02	9.9145e+01	1.0472e+02	1.0012e+02	1.0624e+02	1.0033e+02	1.0629e+02	1.0036e+02
6.2000e-01	1.0016e+02	9.9098e+01	1.0272e+02	9.9134e+01	1.0272e+02	9.9164e+01	1.0423e+02	9.9713e+01	1.0577e+02	9.9948e+01	1.0589e+02	1.0006e+02
6.3000e-01	9.9728e+01	9.8680e+01	1.0208e+02	9.8011e+01	1.0208e+02	9.8099e+01	1.0369e+02	9.9269e+01	1.0536e+02	9.9650e+01	1.0537e+02	9.9645e+01
6.4000e-01	9.9314e+01	9.8267e+01	1.0166e+02	9.7298e+01	1.0166e+02	9.7338e+01	1.0315e+02	9.8835e+01	1.0469e+02	9.9098e+01	1.0477e+02	9.9167e+01
6.5000e-01	9.8937e+01	9.7884e+01	1.0120e+02	9.7042e+01	1.0120e+02	9.6999e+01	1.0265e+02	9.8426e+01	1.0408e+02	9.8600e+01	1.0412e+02	9.8632e+01
6.6000e-01	9.8608e+01	9.7548e+01	1.0107e+02	9.6428e+01	1.0107e+02	9.6391e+01	1.0220e+02	9.8066e+01	1.0377e+02	9.8397e+01	1.0365e+02	9.8272e+01
6.7000e-01	9.8318e+01	9.7256e+01	1.0072e+02	9.6493e+01	1.0072e+02	9.6427e+01	1.0181e+02	9.7755e+01	1.0338e+02	9.8100e+01	1.0333e+02	9.8049e+01
6.8000e-01	9.8046e+01	9.6989e+01	1.0052e+02	9.6748e+01	1.0052e+02	9.6725e+01	1.0146e+02	9.7468e+01	1.0288e+02	9.7691e+01	1.0299e+02	9.7785e+01
6.9000e-01	9.7758e+01	9.6717e+01	9.9951e+01	9.6243e+01	9.9951e+01	9.6309e+01	1.0111e+02	9.7185e+01	1.0246e+02	9.7343e+01	1.0255e+02	9.7431e+01
7.0000e-01	9.7418e+01	9.6405e+01	9.9480e+01	9.5677e+01	9.9480e+01	9.5720e+01	1.0072e+02	9.6855e+01	1.0213e+02	9.7096e+01	1.0205e+02	9.7005e+01
7.1000e-01	9.7002e+01	9.6023e+01	9.9025e+01	9.5279e+01	9.9025e+01	9.5260e+01	1.0025e+02	9.6461e+01	1.0157e+02	9.6630e+01	1.0160e+02	9.6652e+01
7.2000e-01	9.6496e+01	9.5554e+01	9.8676e+01	9.4608e+01	9.8676e+01	9.4584e+01	9.9673e+01	9.5975e+01	1.0107e+02	9.6238e+01	1.0107e+02	9.6225e+01
7.3000e-01	9.5908e+01	9.5002e+01	9.8156e+01	9.4665e+01	9.8156e+01	9.4610e+01	9.8993e+01	9.5399e+01	1.0032e+02	9.5612e+01	1.0037e+02	9.5659e+01
7.4000e-01	9.5262e+01	9.4383e+01	9.7356e+01	9.4254e+01	9.7356e+01	9.4232e+01	9.8227e+01	9.4760e+01	9.9475e+01	9.4916e+01	9.9471e+01	9.4902e+01
7.5000e-01	9.4592e+01	9.3730e+01	9.6473e+01	9.3282e+01	9.6473e+01	9.3326e+01	9.7413e+01	9.4075e+01	9.8601e+01	9.4200e+01	9.8598e+01	9.4187e+01
7.6000e-01	9.3935e+01	9.3080e+01	9.5695e+01	9.2464e+01	9.5695e+01	9.2450e+01	9.6602e+01	9.3403e+01	9.7799e+01	9.3562e+01	9.7816e+01	9.3567e+01
7.7000e-01	9.3318e+01	9.2463e+01	9.5223e+01	9.1708e+01	9.5223e+01	9.1676e+01	9.5829e+01	9.2757e+01	9.7049e+01	9.2970e+01	9.7044e+01	9.2954e+01
7.8000e-01	9.2756e+01	9.1898e+01	9.4709e+01	9.1568e+01	9.4709e+01	9.1518e+01	9.5120e+01	9.2171e+01	9.6234e+01	9.2303e+01	9.6227e+01	9.2282e+01
7.9000e-01	9.2241e+01	9.1383e+01	9.4085e+01	9.1226e+01	9.4085e+01	9.1220e+01	9.4480e+01	9.1640e+01	9.5468e+01	9.1672e+01	9.5503e+01	9.1693e+01
8.0000e-01	9.1752e+01	9.0902e+01	9.3362e+01	9.0482e+01	9.3362e+01	9.0508e+01	9.3884e+01	9.1141e+01	9.4865e+01	9.1190e+01	9.4923e+01	9.1234e+01
8.1000e-01	9.1255e+01	9.0425e+01	9.2871e+01	8.9781e+01	9.2871e+01	8.9773e+01	9.3301e+01	9.0658e+01	9.4377e+01	9.0817e+01	9.4340e+01	9.0763e+01
8.2000e-01	9.0718e+01	8.9917e+01	9.2461e+01	8.9566e+01	9.2461e+01	8.9523e+01	9.2689e+01	9.0137e+01	9.3701e+01	9.0256e+01	9.3677e+01	9.0217e+01
8.3000e-01	9.0117e+01	8.9353e+01	9.1811e+01	8.9287e+01	9.1811e+01	8.9269e+01	9.2009e+01	8.9564e+01	9.2890e+01	8.9566e+01	9.2948e+01	8.9605e+01
8.4000e-01	8.9448e+01	8.8723e+01	9.0866e+01	8.8402e+01	9.0866e+01	8.8435e+01	9.1253e+01	8.8918e+01	9.2107e+01	8.8915e+01	9.2179e+01	8.8970e+01
8.5000e-01	8.8727e+01	8.8034e+01	9.0117e+01	8.7499e+01	9.0117e+01	8.7489e+01	9.0432e+01	8.8213e+01	9.1400e+01	8.8350e+01	9.1340e+01	8.8274e+01
8.6000e-01	8.7989e+01	8.7317e+01	8.9501e+01	8.7107e+01	8.9501e+01	8.7073e+01	8.9572e+01	8.7483e+01	9.0436e+01	8.7534e+01	9.0442e+01	8.7521e+01
8.7000e-01	8.7277e+01	8.6612e+01	8.8655e+01	8.6553e+01	8.8655e+01	8.6552e+01	8.8731e+01	8.6757e+01	8.9470e+01	8.6716e+01	8.9561e+01	8.6793e+01
8.8000e-01	8.6635e+01	8.5962e+01	8.7801e+01	8.5584e+01	8.7801e+01	8.5592e+01	8.7956e+01	8.6096e+01	8.8739e+01	8.6120e+01	8.8760e+01	8.6125e+01
8.9000e-01	8.6090e+01	8.5401e+01	8.7373e+01	8.5098e+01	8.7373e+01	8.5081e+01	8.7286e+01	8.5522e+01	8.8108e+01	8.5607e+01	8.8062e+01	8.5546e+01
9.0000e-01	8.5644e+01	8.4938e+01	8.6937e+01	8.4877e+01	8.6937e+01	8.4858e+01	8.6742e+01	8.5050e+01	8.7412e+01	8.5008e+01	8.7487e+01	8.5072e+01
9.1000e-01	8.5272e+01	8.4558e+01	8.6370e+01	8.4345e+01	8.6370e+01	8.4359e+01	8.6300e+01	8.4673e+01	8.6983e+01	8.4655e+01	8.7022e+01	8.4679e+01
9.2000e-01	8.4926e+01	8.4221e+01	8.6088e+01	8.3968e+01	8.6088e+01	8.3962e+01	8.5907e+01	8.4329e+01	8.6664e+01	8.4401e+01	8.6614e+01	8.4340e+01
9.3000e-01	8.4543e+01	8.3868e+01	8.5735e+01	8.3753e+01	8.5735e+01	8.3742e+01	8.5506e+01	8.3980e+01	8.6149e+01	8.3947e+01	8.6195e+01	8.3983e+01
9.4000e-01	8.4067e+01	8.3441e+01	8.5114e+01	8.3291e+01	8.5114e+01	8.3296e+01	8.5015e+01	8.3554e+01	8.5655e+01	8.3526e+01	8.5690e+01	8.3549e+01
9.5000e-01	8.3464e+01	8.2898e+01	8.4505e+01	8.2712e+01	8.4505e+01	8.2709e+01	8.4391e+01	8.3003e+01	8.5068e+01	8.3029e+01	8.5051e+01	8.3004e+01
9.6000e-01	8.2740e+01	8.2231e+01	8.3757e+01	8.2123e+01	8.3757e+01	8.2116e+01	8.3626e+01	8.2334e+01	8.4234e+01	8.2305e+01	8.4262e+01	8.2324e+01
9.7000e-01	8.1948e+01	8.1479e+01	8.2853e+01	8.1339e+01	8.2853e+01	8.1340e+01	8.2755e+01	8.1566e+01	8.3351e+01	8.1549e+01	8.3368e+01	8.1557e+01
9.8000e-01	8.1190e+01	8.0723e+01	8.2072e+01	8.0599e+01	8.2072e+01	8.0595e+01	8.1885e+01	8.0795e+01	8.2466e+01	8.0791e+01	8.2468e+01	8.0787e+01
9.9000e-01	8.0604e+01	8.0089e+01	8.1439e+01	7.9989e+01	8.1439e+01	7.9988e+01	8.1156e+01	8.0149e+01	8.1686e+01	8.0120e+01	8.1706e+01	8.0133e+01

